Obfuscation Resilient Search through Executable Classification

Android applications are usually obfuscated before release, making it difficult to analyze them for malware presence or intellectual property violations. Obfuscators might hide the true intent of code by renaming variables and/or modifying program structures. It is challenging to search for executables relevant to an obfuscated application for developers to analyze efficiently. Prior approaches toward obfuscation resilient search have relied on certain structural parts of apps remaining as landmarks, un-touched by obfuscation. For instance, some prior approaches have assumed that the structural relationships between identifiers are not broken by obfuscators; others have assumed that control flow graphs maintain their structures. Both approaches can be easily defeated by a motivated obfuscator. We present a new approach,Macneto, to search for programs relevant to obfuscated executables leveraging deep learning and principal components on instructions. Macneto makes few assumptions about the kinds of modifications that an obfuscator might perform. We show that it has high search precision for executables obfuscated by a state-of-the-art obfuscator that changes control flow. Further, we also demonstrate the potential of Macneto to help developers understand executables, where Macneto infers keywords (which are from the relevant unobfuscated program) for obfuscated executables.

==> plan.txt <==
1. Potential applications:
  Identify malware family after obfuscation
  Plagiarism after obfuscation: hard to collect data

2. Writing-wise:
  * Clearly mention which types of obfuscators we can handle
  * Clearly mention why we choose not to use some obfuscators such as DexGuard (cannot get a version or it is out of our scope)
  * The motivation for program understanding: Given an unknown library (apk), our technique can find out the most similar one
  * Forgot to remove "recurrent". We are now using perceptrons (only NN)
  * The formulation of the de-obfuscation problem in Sec. II

3. Experiment-wise:
  * Malware experiment
  * True negative: we can put some irrelevant methods in the dataset and compute TN
  * The comparison of DeGuard
  * K-fold analysis

4. Not sure if we should do:
  * Reviewer 2 mentioned the baseline for compare, but we can potentially manipulate all settings and compare all of them...
  * One reviewer mentioned that we did not compare with "any" modern deobfuscator inlcuding Bichsel et al. CCS 16 (this one is deguard)...
  * One reviewer has concerns regarding why we choose LDA and Neural network. Again, we can potentially manipulate all settings, but it is not practical
  * Should we put more apks from other sources?


==> review.txt <==
Dear Fang-Hsiang, Jonathan, Gail and Baishakhi,

Thank you for your submission to the 32nd IEEE/ACM International Conference on
Automated Software Engineering (ASE 2017). We regret to inform you that your
paper

"Deobfuscating Android Applications through Deep Learning"

was not accepted for inclusion in the program of ASE 2017.

This year, the ASE conference received a record number of 388 submissions. Of
these, 367 entered the reviewing process (314 technical papers, 8 experience
papers, and 45 new ideas papers). Each paper has been reviewed and discussed by
three or more program committee / expert review panel members, two of whom (at
least) being program committee members. At the ASE Program Committee meeting in
Santa Barbara on July 8-9, 2017, the program committee has made the following
acceptance decisions:

- 88 contributions accepted, out of which 25 are conditional accepted
  (acceptance rate up to 24%);
- 65 technical papers accepted, out of which 13 are conditionally accepted
  (acceptance rate up to 21%);
- 2 experience papers accepted (25% acceptance rate);
- 10 new idea papers, one of which conditionally accepted (acceptance rate up
  to 22%);
- 11 technical papers conditionally accepted as new idea papers.

We appreciate your submission, encourage you to pursue further your research in
this field, and eventually submit your results to future ASE conferences. We
hope the reviews will be helpful to you.

We very much hope that you will still attend ASE 2017, which will be a very
exciting event. ASE 2017 will take place in Urbana Champaign, Illinois, USA
from October 30 to November 3, 2017. For details on the conference and the
venue, please see the conference website at:

 http://www.ase2017.org

Also, please note that submissions to ASE 2017 workshops are still open.
Please have a look at http://ase2017.org/workshops

Sincerely,

Massimiliano Di Penta and Tien N. Nguyen
ASE 2017 Program Committee Co-Chairs

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=

First reviewer's review:

          >>> Summary of the submission <<<

The authors propose a new approach to deobfuscate the code of Android
apps. They leverage automatically extracted program code topics and
recurrent neural network to find a match between obfuscated code and
its original code. That is, they implement a search-based model that
identifies the original method name for an obfuscated piece of code.
They capture program semantics via topic, assuming that both the
original code and its obfuscated version should exhibit the same
program semantics.
They carry on the evaluation against two popular obfuscators, and they
show that they can achieve more than 90% of precision.

          >>> Evaluation <<<

Points in favor:

- The technique is useful in practice. It has at least two
 applications: 1) analysis of malware, which is usually obfuscated,
 to identify malware families, and 2) detect plagiarism when code is
 obfuscated.

- The paper is well written and easy to follow. The approach is novel
 and it is effective with the most common obfuscation techniques.

- The approach accounts for lexical transformation of the code as well
 as control flow alterations, which are the most common obfuscation
 techniques.

- I found the technique quite interesting. As far as I know, this is
 the first time I see topic mining applied on binary code.

Points against:

- ProGuard and Allatory support three types of obfuscation: renaming,
 control-flow randomization and string encryption. This technique is
 resilient to lexical renaming and control flow augmentation. Other
 obfuscators, such as DexGuard, implement other obfuscation features,
 e.g. API hiding, class encryption, virtualization-based
 protection. I wonder how effective the proposed technique would be
 with other obfuscators. My guess is it would not be effective.

- This might be more a suggestion rather than a point against. The
 evaluation could have been done also on libraries. This would have
 allowed a direct comparison with other techniques that aim to
 identify library similarity in presence of obfuscated code
 (e.g. LibRadar, LibScout, to mention two examples).


I believe the paper is interesting, despite the mentioned points
against, and I recommend its acceptance.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Second reviewer's review:

          >>> Summary of the submission <<<

The goal of this work is to match an obfuscated method against a set of
candidate, un-obfuscated methods. The authors extract feature vectors from
obfuscated and un-obfuscated methods. Such feature vectors consist of
instruction and API call occurrence frequencies. Then, they apply latent
Dirichlet allocation and obtain topic model vectors. Finally, they train a
perceptron to map the feature vector of an obfuscated method to the topic model
vector of the original, un-obfuscated method. The candidate de-obfuscated
method is the one with highest cosine similarity, computed on the topic model
vectors, and with minimum distance, computed by means of a distance function
proposed by the authors, whose four weights are optimized by means of simulated
annealing.

          >>> Evaluation <<<

The work contains an interesting and novel application of neural networks to
software engineering, but the motivation behind this application is weak and
the empirical evaluation is not consistent with the motivation. Moreover, the
baselines considered for comparison in the empirical evaluation do not
represent fair baselines.

Motivation:

The authors provide three main motivations: (1) malware detection; (2)
plagiarism detection; (3) program understanding. The first two are more
convincing than the third one, since program understanding is typically carried
out by the same programmers who are in control of the source code and decide to
obfuscate it before releasing the app. For the first two motivations, the
authors do not report any evidence showing that obfuscation is indeed used to
prevent malware/plagiarism detection. Moreover, in the empirical evaluation of
the proposed approach, they do not consider precision on true negative
detection, which is a key property for malware/plagiarism detectors. In fact,
such detectors should report that there is no match with any known
malware/proprietary code with high precision, to avoid raising false alarms
(i.e., reporting as malware/plagiarised code some method that is not so).
Hence, an empirical setting that is more consistent with the motivations for
the approach should include both true positives (i.e., cases where the
un-obfuscated method is available among the candidates and should be reported
correctly) as well as true negatives (i.e., cases where there is no
un-obfuscated method to match). On the contrary, the authors assume that each
obfuscated method corresponds exactly to one un-obfuscated method that should
be reported.


Empirical baselines:

* DeGuard tries to assign meaningful method names to obfuscated methods without
trying to match them against a set of candidate un-obfuscated methods. Hence,
the outcome of DeGuard cannot be compared directly with the output of the
authors’ tool, since DeGuard is not constrained to produce only method names
that belong to a candidate set.

* The naive method does not use simulated annealing and the train set to learn
the weights of the distance function (vanilla weights are used instead). For a
fair comparison, the authors should have applied simulated annealing on the
train set to optimize the weights of the distance function also in the naive
method, since such optimization is carried out in their fully fledged
approach.

* Latent Dirichlet allocation might be enough for the classification task
considered by the authors: the topic model vectors could be compared by cosine
similarity, without asking the perceptron to estimate the topic model vector of
the un-obfuscated method from the feature vector of the obfuscated method. Such
a baseline is missing.


Other issues:

- The authors say they used a recurrent neural network, while in reality they
used a perceptron. I think using truly a recurrent neural network could be a
good idea, since these networks (differently from perceptrons) can deal with
sequences (streams) of inputs and do not require a fixed size input vector. In
the authors’ approach the sequential nature of the instructions is lost,
while it would be preserved with a truly recurrent neural network.

- The formulation of the de-obfuscation problem in Sec. II is not a general
one, as it holds only if de-obfuscation aims at matching the obfuscated method
with the corresponding un-obfuscated one. Even in malware/plagiarism detection,
sometimes the original method does not exist (true negatives), since there is
no malware or plagiarism involved. The authors should clarify that their
definition is not general and holds for tasks such as malware/plagiarism
detection and they should provide a definition consistent with the possibility
that true negatives have to be reported correctly as well.

- When filtering superfluous method calls, the authors should clarify if the
criterion is identical instruction distribution or similar instruction
distribution, and in the latter case they should clarify how similarity is
computed.

- The use of a distance function (Sec. IV.D) is not properly justified.
Moreover, the authors do not explain how the score obtained by topic model
vector cosine similarity and the score obtained by the distance function are
combined into the final rank. It is also unclear if the distance function is
really needed and why topic model vector cosine similarity alone is not enough.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

Third reviewer's review:

          >>> Summary of the submission <<<

This paper presents MACNETO, a novel approach to de-obfuscate binary Android
apps. The approach assumes a prior training of apps on pairs of plain
(deobfuscated) apps and their obfuscated counter parts. It then uses LDA (over
instruction frequencies) and a two-layered Recurrent Neural Network (RNN) to
train a classifier aiming to reproduce this association between obfuscated and
deobfuscated code - on the level of methods. The paper evaluates the approach
by obfuscating FDroid apps using ProGuard and Allatori. The authors first
obfuscate all apps using the two tools. The authors then split the apps into a
training and test set and measure the success rate when it comes to
deobfuscation on the level of methods.

          >>> Evaluation <<<

Overall I found this paper well written. I also liked the overall methodology.
Abstracting from individual instructions makes sense to me, as does the usage
of LDA, and possibly even the use of deep learning.

Unfortunately, where this paper really falls way below ASE standards for me is
its evaluation. There have been several other deobfuscation approaches for
Android (e.g. Bichsel et al. CCS 16, Rasthofer et al. NDSS 16, and their
related work), yet this paper does not compare against a single one of them.
While I admit that sometimes this might be hard to do, the paper nevertheless
also fails to evaluate any of the design decisions the authors took. Instead
the paper presents a single design, in the hope that this somehow be optimal or
at least better than the state of the art, yet fails to show either. Are neural
nets really the best choice? How about other classifiers? What does the usage
of LDA buy in practice?

The evaluation is restricted to FDroid and does not consider closed-source apps
from Google Play. This greatly restricts the external validity of the
evaluation - something the paper does not mention.

Something the paper does mention is that the authors did not use k-fold cross
validation. 10-fold stratified cross validation is standard for such
measurements and the paper fails to state why it was not used in this scenario.
The current (1-fold?) cross validation seems highly insufficient and quite
arbitrary.

The paper further fails to convincingly explain the envisioned usage scenario.
I can see the approach being useful if used to re-recognize common libraries
that might appear in encrypted form in many applications. Yet I don't quite see
how it can succeed on code whose deobfuscated version one never trained on. The
intro could make a much better job at describing the exact scenarios that are
envisioned and supported.

To summarize, to be acceptable at a top-tier conference, this work should be
improved in the sense that it should compare to the state of the art also
empirically, it should evaluate its major design decisions and it should use an
accepted methodology for its empirical evaluation. Moreover the paper should
have a stronger motivation, more clearly depicting envisioned use cases, and
the evaluation should match this intuition.

*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*=--=*

